21cm signal predictions at Cosmic Dawn and Reionization with coupled radiative-hydrodynamics

The process of heating and reionization of the Universe at high redshift links small scale structures/galaxy formation and large scale inter-galactic medium properties. Even if the first one is difficult to observe, an observation window is opening on the second one, with the promising development of current and future radio telescopes. They will permit to observe the 21cm brightness temperature global signal and fluctuations. The need of large scale simulations is therefore strong to understand the properties of the IGM that will be observed. But at the same time the urge to resolve the structures responsible of those process is important. We introduce in this study, a coupled hydro-radiative transfer simulations of the Cosmic Dawn and Reionization with a simple sub-grid star formation process developed and calibrated on the state of the art simulation CoDaII. This scheme permits to follow consistently dark matter, hydrodynamics and radiative transfer evolution's on large scales, while the sub-grid models bridges to the galaxy formation scale. We process the simulation to produce 21cm signal as close as possible to the observations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
